Explicit KSBA compactifications of moduli spaces of secondary and tertiary Burniat surfaces

We describe explicitly the geometric KSBA compactifications, obtained by adding slc surfaces~$X$ with ample canonical class, of moduli spaces of Burniat surfaces of degrees $K^2=5$, $4$ and $3$.

==> secondary_burniat_output.txt <==
┌────────────────────────────────────────────────────────────────────┐
│ SageMath version 10.4, Release Date: 2024-07-19                    │
│ Using Python 3.12.4. Type "help()" for help.                       │
└────────────────────────────────────────────────────────────────────┘
sage: attach('secondary_burniat.sage')
This is a sage script containing computations in the paper

"Explicit compactifications of moduli spaces of secondary and ternary Burniat surfaces"
by Valery Alexeev and Xiaoyan Hu

Execute main() to compute for each of the degrees d = 5, 4a, 4b, 3:

1) the fan F_d for the toric variety Z_d^tor, and
2) all the strata in the variety Z_d, the blowup of Z_d^tor.
3) Relabeling groups Gamma_d and their inertia subgroups
4) Dual graphs of branch curves: graph3, graph4a, graph4b, graph5
5) The automorphism group Afull of dP4 and its intersection A4a with wGamma_4a


sage: main()
Doing preliminary computations...
... done. Press any key to continue

Computing the fans F6, F5, F4a, F4b, F3...
computing F6
computing F5
computing F4a
computing F4b
computing F3
...done. Press any key to continue

F3. Press any key to continue

* F3
Number of cones of dim 1 ... 1 = [2]

Cones of dim 1
('C', [(-1, 1, 1, 1)])
('C', [(1, -1, -1, -1)])

F4a. Press any key to continue

* F4a non-nodal
Number of cones of dim 1 ... 2 = [6, 6]

Cones of dim 1
('D', [(0, -1, 0, 1)])
('D', [(0, -1, 1, 0)])
('D', [(0, 0, -1, 1)])
('D', [(0, 0, 1, -1)])
('D', [(0, 1, -1, 0)])
('D', [(0, 1, 0, -1)])

Cones of dim 2
('DD', [(0, -1, 0, 1), (0, -1, 1, 0)])
('DD', [(0, -1, 0, 1), (0, 0, -1, 1)])
('DD', [(0, -1, 1, 0), (0, 0, 1, -1)])
('DD', [(0, 0, -1, 1), (0, 1, -1, 0)])
('DD', [(0, 0, 1, -1), (0, 1, 0, -1)])
('DD', [(0, 1, -1, 0), (0, 1, 0, -1)])

F4b. Press any key to continue

* F4b nodal
Number of cones of dim 1 ... 2 = [8, 8]

Cones of dim 1
('B', [(-1, 1, 0, 0)])
('B', [(1, -1, 0, 0)])
('C', [(-1, 1, -1, 1)])
('C', [(-1, 1, 1, -1)])
('C', [(1, -1, -1, 1)])
('C', [(1, -1, 1, -1)])
('D', [(0, 0, -1, 1)])
('D', [(0, 0, 1, -1)])

Cones of dim 2
('BC', [(-1, 1, -1, 1), (-1, 1, 0, 0)])
('BC', [(-1, 1, 0, 0), (-1, 1, 1, -1)])
('BC', [(1, -1, -1, 1), (1, -1, 0, 0)])
('BC', [(1, -1, 0, 0), (1, -1, 1, -1)])
('CD', [(-1, 1, -1, 1), (0, 0, -1, 1)])
('CD', [(-1, 1, 1, -1), (0, 0, 1, -1)])
('CD', [(0, 0, -1, 1), (1, -1, -1, 1)])
('CD', [(0, 0, 1, -1), (1, -1, 1, -1)])

F5. Press any key to continue

* F5
Number of cones of dim 1 ... 3 = [18, 48, 32]

Cones of dim 1
('B', [(-1, 0, 0, 1)])
('B', [(-1, 0, 1, 0)])
('B', [(-1, 1, 0, 0)])
('B', [(1, -1, 0, 0)])
('B', [(1, 0, -1, 0)])
('B', [(1, 0, 0, -1)])
('C', [(-1, -1, 1, 1)])
('C', [(-1, 1, -1, 1)])
('C', [(-1, 1, 1, -1)])
('C', [(1, -1, -1, 1)])
('C', [(1, -1, 1, -1)])
('C', [(1, 1, -1, -1)])
('D', [(0, -1, 0, 1)])
('D', [(0, -1, 1, 0)])
('D', [(0, 0, -1, 1)])
('D', [(0, 0, 1, -1)])
('D', [(0, 1, -1, 0)])
('D', [(0, 1, 0, -1)])

Cones of dim 2
('BB', [(-1, 0, 0, 1), (-1, 0, 1, 0)])
('BB', [(-1, 0, 0, 1), (-1, 1, 0, 0)])
('BB', [(-1, 0, 1, 0), (-1, 1, 0, 0)])
('BB', [(1, -1, 0, 0), (1, 0, -1, 0)])
('BB', [(1, -1, 0, 0), (1, 0, 0, -1)])
('BB', [(1, 0, -1, 0), (1, 0, 0, -1)])
('BC', [(-1, -1, 1, 1), (-1, 0, 0, 1)])
('BC', [(-1, -1, 1, 1), (-1, 0, 1, 0)])
('BC', [(-1, 0, 0, 1), (-1, 1, -1, 1)])
('BC', [(-1, 0, 1, 0), (-1, 1, 1, -1)])
('BC', [(-1, 1, -1, 1), (-1, 1, 0, 0)])
('BC', [(-1, 1, 0, 0), (-1, 1, 1, -1)])
('BC', [(1, -1, -1, 1), (1, -1, 0, 0)])
('BC', [(1, -1, -1, 1), (1, 0, -1, 0)])
('BC', [(1, -1, 0, 0), (1, -1, 1, -1)])
('BC', [(1, -1, 1, -1), (1, 0, 0, -1)])
('BC', [(1, 0, -1, 0), (1, 1, -1, -1)])
('BC', [(1, 0, 0, -1), (1, 1, -1, -1)])
('BD', [(-1, 0, 0, 1), (0, -1, 0, 1)])
('BD', [(-1, 0, 0, 1), (0, 0, -1, 1)])
('BD', [(-1, 0, 1, 0), (0, -1, 1, 0)])
('BD', [(-1, 0, 1, 0), (0, 0, 1, -1)])
('BD', [(-1, 1, 0, 0), (0, 1, -1, 0)])
('BD', [(-1, 1, 0, 0), (0, 1, 0, -1)])
('BD', [(0, -1, 0, 1), (1, -1, 0, 0)])
('BD', [(0, -1, 1, 0), (1, -1, 0, 0)])
('BD', [(0, 0, -1, 1), (1, 0, -1, 0)])
('BD', [(0, 0, 1, -1), (1, 0, 0, -1)])
('BD', [(0, 1, -1, 0), (1, 0, -1, 0)])
('BD', [(0, 1, 0, -1), (1, 0, 0, -1)])
('CD', [(-1, -1, 1, 1), (0, -1, 0, 1)])
('CD', [(-1, -1, 1, 1), (0, -1, 1, 0)])
('CD', [(-1, 1, -1, 1), (0, 0, -1, 1)])
('CD', [(-1, 1, -1, 1), (0, 1, -1, 0)])
('CD', [(-1, 1, 1, -1), (0, 0, 1, -1)])
('CD', [(-1, 1, 1, -1), (0, 1, 0, -1)])
('CD', [(0, -1, 0, 1), (1, -1, -1, 1)])
('CD', [(0, -1, 1, 0), (1, -1, 1, -1)])
('CD', [(0, 0, -1, 1), (1, -1, -1, 1)])
('CD', [(0, 0, 1, -1), (1, -1, 1, -1)])
('CD', [(0, 1, -1, 0), (1, 1, -1, -1)])
('CD', [(0, 1, 0, -1), (1, 1, -1, -1)])
('DD', [(0, -1, 0, 1), (0, -1, 1, 0)])
('DD', [(0, -1, 0, 1), (0, 0, -1, 1)])
('DD', [(0, -1, 1, 0), (0, 0, 1, -1)])
('DD', [(0, 0, -1, 1), (0, 1, -1, 0)])
('DD', [(0, 0, 1, -1), (0, 1, 0, -1)])
('DD', [(0, 1, -1, 0), (0, 1, 0, -1)])

Cones of dim 3
('BBB', [(-1, 0, 0, 1), (-1, 0, 1, 0), (-1, 1, 0, 0)])
('BBB', [(1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, -1)])
('BBC', [(-1, -1, 1, 1), (-1, 0, 0, 1), (-1, 0, 1, 0)])
('BBC', [(-1, 0, 0, 1), (-1, 1, -1, 1), (-1, 1, 0, 0)])
('BBC', [(-1, 0, 1, 0), (-1, 1, 0, 0), (-1, 1, 1, -1)])
('BBC', [(1, -1, -1, 1), (1, -1, 0, 0), (1, 0, -1, 0)])
('BBC', [(1, -1, 0, 0), (1, -1, 1, -1), (1, 0, 0, -1)])
('BBC', [(1, 0, -1, 0), (1, 0, 0, -1), (1, 1, -1, -1)])
('BCD', [(-1, -1, 1, 1), (-1, 0, 0, 1), (0, -1, 0, 1)])
('BCD', [(-1, -1, 1, 1), (-1, 0, 1, 0), (0, -1, 1, 0)])
('BCD', [(-1, 0, 0, 1), (-1, 1, -1, 1), (0, 0, -1, 1)])
('BCD', [(-1, 0, 1, 0), (-1, 1, 1, -1), (0, 0, 1, -1)])
('BCD', [(-1, 1, -1, 1), (-1, 1, 0, 0), (0, 1, -1, 0)])
('BCD', [(-1, 1, 0, 0), (-1, 1, 1, -1), (0, 1, 0, -1)])
('BCD', [(0, -1, 0, 1), (1, -1, -1, 1), (1, -1, 0, 0)])
('BCD', [(0, -1, 1, 0), (1, -1, 0, 0), (1, -1, 1, -1)])
('BCD', [(0, 0, -1, 1), (1, -1, -1, 1), (1, 0, -1, 0)])
('BCD', [(0, 0, 1, -1), (1, -1, 1, -1), (1, 0, 0, -1)])
('BCD', [(0, 1, -1, 0), (1, 0, -1, 0), (1, 1, -1, -1)])
('BCD', [(0, 1, 0, -1), (1, 0, 0, -1), (1, 1, -1, -1)])
('BDD', [(-1, 0, 0, 1), (0, -1, 0, 1), (0, 0, -1, 1)])
('BDD', [(-1, 0, 1, 0), (0, -1, 1, 0), (0, 0, 1, -1)])
('BDD', [(-1, 1, 0, 0), (0, 1, -1, 0), (0, 1, 0, -1)])
('BDD', [(0, -1, 0, 1), (0, -1, 1, 0), (1, -1, 0, 0)])
('BDD', [(0, 0, -1, 1), (0, 1, -1, 0), (1, 0, -1, 0)])
('BDD', [(0, 0, 1, -1), (0, 1, 0, -1), (1, 0, 0, -1)])
('CDD', [(-1, -1, 1, 1), (0, -1, 0, 1), (0, -1, 1, 0)])
('CDD', [(-1, 1, -1, 1), (0, 0, -1, 1), (0, 1, -1, 0)])
('CDD', [(-1, 1, 1, -1), (0, 0, 1, -1), (0, 1, 0, -1)])
('CDD', [(0, -1, 0, 1), (0, 0, -1, 1), (1, -1, -1, 1)])
('CDD', [(0, -1, 1, 0), (0, 0, 1, -1), (1, -1, 1, -1)])
('CDD', [(0, 1, -1, 0), (0, 1, 0, -1), (1, 1, -1, -1)])

F6. Press any key to continue

* F6
Number of cones of dim 1 ... 4 = [42, 210, 328, 160]

Cones of dim 1
('A', [(-1, 0, 0, 0)])
('A', [(1, 0, 0, 0)])
('B', [(-1, -1, 0, 0)])
('B', [(-1, 0, -1, 0)])
('B', [(-1, 0, 0, -1)])
('B', [(-1, 0, 0, 1)])
('B', [(-1, 0, 1, 0)])
('B', [(-1, 1, 0, 0)])
('B', [(1, -1, 0, 0)])
('B', [(1, 0, -1, 0)])
('B', [(1, 0, 0, -1)])
('B', [(1, 0, 0, 1)])
('B', [(1, 0, 1, 0)])
('B', [(1, 1, 0, 0)])
('C', [(-1, -1, -1, -1)])
('C', [(-1, -1, -1, 1)])
('C', [(-1, -1, 1, -1)])
('C', [(-1, -1, 1, 1)])
('C', [(-1, 1, -1, -1)])
('C', [(-1, 1, -1, 1)])
('C', [(-1, 1, 1, -1)])
('C', [(-1, 1, 1, 1)])
('C', [(1, -1, -1, -1)])
('C', [(1, -1, -1, 1)])
('C', [(1, -1, 1, -1)])
('C', [(1, -1, 1, 1)])
('C', [(1, 1, -1, -1)])
('C', [(1, 1, -1, 1)])
('C', [(1, 1, 1, -1)])
('C', [(1, 1, 1, 1)])
('D', [(0, -1, -1, 0)])
('D', [(0, -1, 0, -1)])
('D', [(0, -1, 0, 1)])
('D', [(0, -1, 1, 0)])
('D', [(0, 0, -1, -1)])
('D', [(0, 0, -1, 1)])
('D', [(0, 0, 1, -1)])
('D', [(0, 0, 1, 1)])
('D', [(0, 1, -1, 0)])
('D', [(0, 1, 0, -1)])
('D', [(0, 1, 0, 1)])
('D', [(0, 1, 1, 0)])

Cones of dim 2
('AB', [(-1, -1, 0, 0), (-1, 0, 0, 0)])
('AB', [(-1, 0, -1, 0), (-1, 0, 0, 0)])
('AB', [(-1, 0, 0, -1), (-1, 0, 0, 0)])
('AB', [(-1, 0, 0, 0), (-1, 0, 0, 1)])
('AB', [(-1, 0, 0, 0), (-1, 0, 1, 0)])
('AB', [(-1, 0, 0, 0), (-1, 1, 0, 0)])
('AB', [(1, -1, 0, 0), (1, 0, 0, 0)])
('AB', [(1, 0, -1, 0), (1, 0, 0, 0)])
('AB', [(1, 0, 0, -1), (1, 0, 0, 0)])
('AB', [(1, 0, 0, 0), (1, 0, 0, 1)])
('AB', [(1, 0, 0, 0), (1, 0, 1, 0)])
('AB', [(1, 0, 0, 0), (1, 1, 0, 0)])
('BB', [(-1, -1, 0, 0), (-1, 0, -1, 0)])
('BB', [(-1, -1, 0, 0), (-1, 0, 0, -1)])
('BB', [(-1, -1, 0, 0), (-1, 0, 0, 1)])
('BB', [(-1, -1, 0, 0), (-1, 0, 1, 0)])
('BB', [(-1, -1, 0, 0), (1, -1, 0, 0)])
('BB', [(-1, 0, -1, 0), (-1, 0, 0, -1)])
('BB', [(-1, 0, -1, 0), (-1, 0, 0, 1)])
('BB', [(-1, 0, -1, 0), (-1, 1, 0, 0)])
('BB', [(-1, 0, -1, 0), (1, 0, -1, 0)])
('BB', [(-1, 0, 0, -1), (-1, 0, 1, 0)])
('BB', [(-1, 0, 0, -1), (-1, 1, 0, 0)])
('BB', [(-1, 0, 0, -1), (1, 0, 0, -1)])
('BB', [(-1, 0, 0, 1), (-1, 0, 1, 0)])
('BB', [(-1, 0, 0, 1), (-1, 1, 0, 0)])
('BB', [(-1, 0, 0, 1), (1, 0, 0, 1)])
('BB', [(-1, 0, 1, 0), (-1, 1, 0, 0)])
('BB', [(-1, 0, 1, 0), (1, 0, 1, 0)])
('BB', [(-1, 1, 0, 0), (1, 1, 0, 0)])
('BB', [(1, -1, 0, 0), (1, 0, -1, 0)])
('BB', [(1, -1, 0, 0), (1, 0, 0, -1)])
('BB', [(1, -1, 0, 0), (1, 0, 0, 1)])
('BB', [(1, -1, 0, 0), (1, 0, 1, 0)])
('BB', [(1, 0, -1, 0), (1, 0, 0, -1)])
('BB', [(1, 0, -1, 0), (1, 0, 0, 1)])
('BB', [(1, 0, -1, 0), (1, 1, 0, 0)])
('BB', [(1, 0, 0, -1), (1, 0, 1, 0)])
('BB', [(1, 0, 0, -1), (1, 1, 0, 0)])
('BB', [(1, 0, 0, 1), (1, 0, 1, 0)])
('BB', [(1, 0, 0, 1), (1, 1, 0, 0)])
('BB', [(1, 0, 1, 0), (1, 1, 0, 0)])
('BC', [(-1, -1, -1, -1), (-1, -1, 0, 0)])
('BC', [(-1, -1, -1, -1), (-1, 0, -1, 0)])
('BC', [(-1, -1, -1, -1), (-1, 0, 0, -1)])
('BC', [(-1, -1, -1, 1), (-1, -1, 0, 0)])
('BC', [(-1, -1, -1, 1), (-1, 0, -1, 0)])
('BC', [(-1, -1, -1, 1), (-1, 0, 0, 1)])
('BC', [(-1, -1, 0, 0), (-1, -1, 1, -1)])
('BC', [(-1, -1, 0, 0), (-1, -1, 1, 1)])
('BC', [(-1, -1, 1, -1), (-1, 0, 0, -1)])
('BC', [(-1, -1, 1, -1), (-1, 0, 1, 0)])
('BC', [(-1, -1, 1, 1), (-1, 0, 0, 1)])
('BC', [(-1, -1, 1, 1), (-1, 0, 1, 0)])
('BC', [(-1, 0, -1, 0), (-1, 1, -1, -1)])
('BC', [(-1, 0, -1, 0), (-1, 1, -1, 1)])
('BC', [(-1, 0, 0, -1), (-1, 1, -1, -1)])
('BC', [(-1, 0, 0, -1), (-1, 1, 1, -1)])
('BC', [(-1, 0, 0, 1), (-1, 1, -1, 1)])
('BC', [(-1, 0, 0, 1), (-1, 1, 1, 1)])
('BC', [(-1, 0, 1, 0), (-1, 1, 1, -1)])
('BC', [(-1, 0, 1, 0), (-1, 1, 1, 1)])
('BC', [(-1, 1, -1, -1), (-1, 1, 0, 0)])
('BC', [(-1, 1, -1, 1), (-1, 1, 0, 0)])
('BC', [(-1, 1, 0, 0), (-1, 1, 1, -1)])
('BC', [(-1, 1, 0, 0), (-1, 1, 1, 1)])
('BC', [(1, -1, -1, -1), (1, -1, 0, 0)])
('BC', [(1, -1, -1, -1), (1, 0, -1, 0)])
('BC', [(1, -1, -1, -1), (1, 0, 0, -1)])
('BC', [(1, -1, -1, 1), (1, -1, 0, 0)])
('BC', [(1, -1, -1, 1), (1, 0, -1, 0)])
('BC', [(1, -1, -1, 1), (1, 0, 0, 1)])
('BC', [(1, -1, 0, 0), (1, -1, 1, -1)])
('BC', [(1, -1, 0, 0), (1, -1, 1, 1)])
('BC', [(1, -1, 1, -1), (1, 0, 0, -1)])
('BC', [(1, -1, 1, -1), (1, 0, 1, 0)])
('BC', [(1, -1, 1, 1), (1, 0, 0, 1)])
('BC', [(1, -1, 1, 1), (1, 0, 1, 0)])
('BC', [(1, 0, -1, 0), (1, 1, -1, -1)])
('BC', [(1, 0, -1, 0), (1, 1, -1, 1)])
('BC', [(1, 0, 0, -1), (1, 1, -1, -1)])
('BC', [(1, 0, 0, -1), (1, 1, 1, -1)])
('BC', [(1, 0, 0, 1), (1, 1, -1, 1)])
('BC', [(1, 0, 0, 1), (1, 1, 1, 1)])
('BC', [(1, 0, 1, 0), (1, 1, 1, -1)])
('BC', [(1, 0, 1, 0), (1, 1, 1, 1)])
('BC', [(1, 1, -1, -1), (1, 1, 0, 0)])
('BC', [(1, 1, -1, 1), (1, 1, 0, 0)])
('BC', [(1, 1, 0, 0), (1, 1, 1, -1)])
('BC', [(1, 1, 0, 0), (1, 1, 1, 1)])
('BD', [(-1, -1, 0, 0), (0, -1, -1, 0)])
('BD', [(-1, -1, 0, 0), (0, -1, 0, -1)])
('BD', [(-1, -1, 0, 0), (0, -1, 0, 1)])
('BD', [(-1, -1, 0, 0), (0, -1, 1, 0)])
('BD', [(-1, 0, -1, 0), (0, -1, -1, 0)])
('BD', [(-1, 0, -1, 0), (0, 0, -1, -1)])
('BD', [(-1, 0, -1, 0), (0, 0, -1, 1)])
('BD', [(-1, 0, -1, 0), (0, 1, -1, 0)])
('BD', [(-1, 0, 0, -1), (0, -1, 0, -1)])
('BD', [(-1, 0, 0, -1), (0, 0, -1, -1)])
('BD', [(-1, 0, 0, -1), (0, 0, 1, -1)])
('BD', [(-1, 0, 0, -1), (0, 1, 0, -1)])
('BD', [(-1, 0, 0, 1), (0, -1, 0, 1)])
('BD', [(-1, 0, 0, 1), (0, 0, -1, 1)])
('BD', [(-1, 0, 0, 1), (0, 0, 1, 1)])
('BD', [(-1, 0, 0, 1), (0, 1, 0, 1)])
('BD', [(-1, 0, 1, 0), (0, -1, 1, 0)])
('BD', [(-1, 0, 1, 0), (0, 0, 1, -1)])
('BD', [(-1, 0, 1, 0), (0, 0, 1, 1)])
('BD', [(-1, 0, 1, 0), (0, 1, 1, 0)])
('BD', [(-1, 1, 0, 0), (0, 1, -1, 0)])
('BD', [(-1, 1, 0, 0), (0, 1, 0, -1)])
('BD', [(-1, 1, 0, 0), (0, 1, 0, 1)])
('BD', [(-1, 1, 0, 0), (0, 1, 1, 0)])
('BD', [(0, -1, -1, 0), (1, -1, 0, 0)])
('BD', [(0, -1, -1, 0), (1, 0, -1, 0)])
('BD', [(0, -1, 0, -1), (1, -1, 0, 0)])
('BD', [(0, -1, 0, -1), (1, 0, 0, -1)])
('BD', [(0, -1, 0, 1), (1, -1, 0, 0)])
('BD', [(0, -1, 0, 1), (1, 0, 0, 1)])
('BD', [(0, -1, 1, 0), (1, -1, 0, 0)])
('BD', [(0, -1, 1, 0), (1, 0, 1, 0)])
('BD', [(0, 0, -1, -1), (1, 0, -1, 0)])
('BD', [(0, 0, -1, -1), (1, 0, 0, -1)])
('BD', [(0, 0, -1, 1), (1, 0, -1, 0)])
('BD', [(0, 0, -1, 1), (1, 0, 0, 1)])
('BD', [(0, 0, 1, -1), (1, 0, 0, -1)])
('BD', [(0, 0, 1, -1), (1, 0, 1, 0)])
('BD', [(0, 0, 1, 1), (1, 0, 0, 1)])
('BD', [(0, 0, 1, 1), (1, 0, 1, 0)])
('BD', [(0, 1, -1, 0), (1, 0, -1, 0)])
('BD', [(0, 1, -1, 0), (1, 1, 0, 0)])
('BD', [(0, 1, 0, -1), (1, 0, 0, -1)])
('BD', [(0, 1, 0, -1), (1, 1, 0, 0)])
('BD', [(0, 1, 0, 1), (1, 0, 0, 1)])
('BD', [(0, 1, 0, 1), (1, 1, 0, 0)])
('BD', [(0, 1, 1, 0), (1, 0, 1, 0)])
('BD', [(0, 1, 1, 0), (1, 1, 0, 0)])
('CD', [(-1, -1, -1, -1), (0, -1, -1, 0)])
('CD', [(-1, -1, -1, -1), (0, -1, 0, -1)])
('CD', [(-1, -1, -1, -1), (0, 0, -1, -1)])
('CD', [(-1, -1, -1, 1), (0, -1, -1, 0)])
('CD', [(-1, -1, -1, 1), (0, -1, 0, 1)])
('CD', [(-1, -1, -1, 1), (0, 0, -1, 1)])
('CD', [(-1, -1, 1, -1), (0, -1, 0, -1)])
('CD', [(-1, -1, 1, -1), (0, -1, 1, 0)])
('CD', [(-1, -1, 1, -1), (0, 0, 1, -1)])
('CD', [(-1, -1, 1, 1), (0, -1, 0, 1)])
('CD', [(-1, -1, 1, 1), (0, -1, 1, 0)])
('CD', [(-1, -1, 1, 1), (0, 0, 1, 1)])
('CD', [(-1, 1, -1, -1), (0, 0, -1, -1)])
('CD', [(-1, 1, -1, -1), (0, 1, -1, 0)])
('CD', [(-1, 1, -1, -1), (0, 1, 0, -1)])
('CD', [(-1, 1, -1, 1), (0, 0, -1, 1)])
('CD', [(-1, 1, -1, 1), (0, 1, -1, 0)])
('CD', [(-1, 1, -1, 1), (0, 1, 0, 1)])
('CD', [(-1, 1, 1, -1), (0, 0, 1, -1)])
('CD', [(-1, 1, 1, -1), (0, 1, 0, -1)])
('CD', [(-1, 1, 1, -1), (0, 1, 1, 0)])
('CD', [(-1, 1, 1, 1), (0, 0, 1, 1)])
('CD', [(-1, 1, 1, 1), (0, 1, 0, 1)])
('CD', [(-1, 1, 1, 1), (0, 1, 1, 0)])
('CD', [(0, -1, -1, 0), (1, -1, -1, -1)])
('CD', [(0, -1, -1, 0), (1, -1, -1, 1)])
('CD', [(0, -1, 0, -1), (1, -1, -1, -1)])
('CD', [(0, -1, 0, -1), (1, -1, 1, -1)])
('CD', [(0, -1, 0, 1), (1, -1, -1, 1)])
('CD', [(0, -1, 0, 1), (1, -1, 1, 1)])
('CD', [(0, -1, 1, 0), (1, -1, 1, -1)])
('CD', [(0, -1, 1, 0), (1, -1, 1, 1)])
('CD', [(0, 0, -1, -1), (1, -1, -1, -1)])
('CD', [(0, 0, -1, -1), (1, 1, -1, -1)])
('CD', [(0, 0, -1, 1), (1, -1, -1, 1)])
('CD', [(0, 0, -1, 1), (1, 1, -1, 1)])
('CD', [(0, 0, 1, -1), (1, -1, 1, -1)])
('CD', [(0, 0, 1, -1), (1, 1, 1, -1)])
('CD', [(0, 0, 1, 1), (1, -1, 1, 1)])
('CD', [(0, 0, 1, 1), (1, 1, 1, 1)])
('CD', [(0, 1, -1, 0), (1, 1, -1, -1)])
('CD', [(0, 1, -1, 0), (1, 1, -1, 1)])
('CD', [(0, 1, 0, -1), (1, 1, -1, -1)])
('CD', [(0, 1, 0, -1), (1, 1, 1, -1)])
('CD', [(0, 1, 0, 1), (1, 1, -1, 1)])
('CD', [(0, 1, 0, 1), (1, 1, 1, 1)])
('CD', [(0, 1, 1, 0), (1, 1, 1, -1)])
('CD', [(0, 1, 1, 0), (1, 1, 1, 1)])
('DD', [(0, -1, -1, 0), (0, -1, 0, -1)])
('DD', [(0, -1, -1, 0), (0, -1, 0, 1)])
('DD', [(0, -1, -1, 0), (0, 0, -1, -1)])
('DD', [(0, -1, -1, 0), (0, 0, -1, 1)])
('DD', [(0, -1, 0, -1), (0, -1, 1, 0)])
('DD', [(0, -1, 0, -1), (0, 0, -1, -1)])
('DD', [(0, -1, 0, -1), (0, 0, 1, -1)])
('DD', [(0, -1, 0, 1), (0, -1, 1, 0)])
('DD', [(0, -1, 0, 1), (0, 0, -1, 1)])
('DD', [(0, -1, 0, 1), (0, 0, 1, 1)])
('DD', [(0, -1, 1, 0), (0, 0, 1, -1)])
('DD', [(0, -1, 1, 0), (0, 0, 1, 1)])
('DD', [(0, 0, -1, -1), (0, 1, -1, 0)])
('DD', [(0, 0, -1, -1), (0, 1, 0, -1)])
('DD', [(0, 0, -1, 1), (0, 1, -1, 0)])
('DD', [(0, 0, -1, 1), (0, 1, 0, 1)])
('DD', [(0, 0, 1, -1), (0, 1, 0, -1)])
('DD', [(0, 0, 1, -1), (0, 1, 1, 0)])
('DD', [(0, 0, 1, 1), (0, 1, 0, 1)])
('DD', [(0, 0, 1, 1), (0, 1, 1, 0)])
('DD', [(0, 1, -1, 0), (0, 1, 0, -1)])
('DD', [(0, 1, -1, 0), (0, 1, 0, 1)])
('DD', [(0, 1, 0, -1), (0, 1, 1, 0)])
('DD', [(0, 1, 0, 1), (0, 1, 1, 0)])

Cones of dim 3
('ABB', [(-1, -1, 0, 0), (-1, 0, -1, 0), (-1, 0, 0, 0)])
('ABB', [(-1, -1, 0, 0), (-1, 0, 0, -1), (-1, 0, 0, 0)])
('ABB', [(-1, -1, 0, 0), (-1, 0, 0, 0), (-1, 0, 0, 1)])
('ABB', [(-1, -1, 0, 0), (-1, 0, 0, 0), (-1, 0, 1, 0)])
('ABB', [(-1, 0, -1, 0), (-1, 0, 0, -1), (-1, 0, 0, 0)])
('ABB', [(-1, 0, -1, 0), (-1, 0, 0, 0), (-1, 0, 0, 1)])
('ABB', [(-1, 0, -1, 0), (-1, 0, 0, 0), (-1, 1, 0, 0)])
('ABB', [(-1, 0, 0, -1), (-1, 0, 0, 0), (-1, 0, 1, 0)])
('ABB', [(-1, 0, 0, -1), (-1, 0, 0, 0), (-1, 1, 0, 0)])
('ABB', [(-1, 0, 0, 0), (-1, 0, 0, 1), (-1, 0, 1, 0)])
('ABB', [(-1, 0, 0, 0), (-1, 0, 0, 1), (-1, 1, 0, 0)])
('ABB', [(-1, 0, 0, 0), (-1, 0, 1, 0), (-1, 1, 0, 0)])
('ABB', [(1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, 0)])
('ABB', [(1, -1, 0, 0), (1, 0, 0, -1), (1, 0, 0, 0)])
('ABB', [(1, -1, 0, 0), (1, 0, 0, 0), (1, 0, 0, 1)])
('ABB', [(1, -1, 0, 0), (1, 0, 0, 0), (1, 0, 1, 0)])
('ABB', [(1, 0, -1, 0), (1, 0, 0, -1), (1, 0, 0, 0)])
('ABB', [(1, 0, -1, 0), (1, 0, 0, 0), (1, 0, 0, 1)])
('ABB', [(1, 0, -1, 0), (1, 0, 0, 0), (1, 1, 0, 0)])
('ABB', [(1, 0, 0, -1), (1, 0, 0, 0), (1, 0, 1, 0)])
('ABB', [(1, 0, 0, -1), (1, 0, 0, 0), (1, 1, 0, 0)])
('ABB', [(1, 0, 0, 0), (1, 0, 0, 1), (1, 0, 1, 0)])
('ABB', [(1, 0, 0, 0), (1, 0, 0, 1), (1, 1, 0, 0)])
('ABB', [(1, 0, 0, 0), (1, 0, 1, 0), (1, 1, 0, 0)])
('BBB', [(-1, -1, 0, 0), (-1, 0, -1, 0), (-1, 0, 0, -1)])
('BBB', [(-1, -1, 0, 0), (-1, 0, -1, 0), (-1, 0, 0, 1)])
('BBB', [(-1, -1, 0, 0), (-1, 0, 0, -1), (-1, 0, 1, 0)])
('BBB', [(-1, -1, 0, 0), (-1, 0, 0, 1), (-1, 0, 1, 0)])
('BBB', [(-1, 0, -1, 0), (-1, 0, 0, -1), (-1, 1, 0, 0)])
('BBB', [(-1, 0, -1, 0), (-1, 0, 0, 1), (-1, 1, 0, 0)])
('BBB', [(-1, 0, 0, -1), (-1, 0, 1, 0), (-1, 1, 0, 0)])
('BBB', [(-1, 0, 0, 1), (-1, 0, 1, 0), (-1, 1, 0, 0)])
('BBB', [(1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, -1)])
('BBB', [(1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, 1)])
('BBB', [(1, -1, 0, 0), (1, 0, 0, -1), (1, 0, 1, 0)])
('BBB', [(1, -1, 0, 0), (1, 0, 0, 1), (1, 0, 1, 0)])
('BBB', [(1, 0, -1, 0), (1, 0, 0, -1), (1, 1, 0, 0)])
('BBB', [(1, 0, -1, 0), (1, 0, 0, 1), (1, 1, 0, 0)])
('BBB', [(1, 0, 0, -1), (1, 0, 1, 0), (1, 1, 0, 0)])
('BBB', [(1, 0, 0, 1), (1, 0, 1, 0), (1, 1, 0, 0)])
('BBC', [(-1, -1, -1, -1), (-1, -1, 0, 0), (-1, 0, -1, 0)])
('BBC', [(-1, -1, -1, -1), (-1, -1, 0, 0), (-1, 0, 0, -1)])
('BBC', [(-1, -1, -1, -1), (-1, 0, -1, 0), (-1, 0, 0, -1)])
('BBC', [(-1, -1, -1, 1), (-1, -1, 0, 0), (-1, 0, -1, 0)])
('BBC', [(-1, -1, -1, 1), (-1, -1, 0, 0), (-1, 0, 0, 1)])
('BBC', [(-1, -1, -1, 1), (-1, 0, -1, 0), (-1, 0, 0, 1)])
('BBC', [(-1, -1, 0, 0), (-1, -1, 1, -1), (-1, 0, 0, -1)])
('BBC', [(-1, -1, 0, 0), (-1, -1, 1, -1), (-1, 0, 1, 0)])
('BBC', [(-1, -1, 0, 0), (-1, -1, 1, 1), (-1, 0, 0, 1)])
('BBC', [(-1, -1, 0, 0), (-1, -1, 1, 1), (-1, 0, 1, 0)])
('BBC', [(-1, -1, 1, -1), (-1, 0, 0, -1), (-1, 0, 1, 0)])
('BBC', [(-1, -1, 1, 1), (-1, 0, 0, 1), (-1, 0, 1, 0)])
('BBC', [(-1, 0, -1, 0), (-1, 0, 0, -1), (-1, 1, -1, -1)])
('BBC', [(-1, 0, -1, 0), (-1, 0, 0, 1), (-1, 1, -1, 1)])
('BBC', [(-1, 0, -1, 0), (-1, 1, -1, -1), (-1, 1, 0, 0)])
('BBC', [(-1, 0, -1, 0), (-1, 1, -1, 1), (-1, 1, 0, 0)])
('BBC', [(-1, 0, 0, -1), (-1, 0, 1, 0), (-1, 1, 1, -1)])
('BBC', [(-1, 0, 0, -1), (-1, 1, -1, -1), (-1, 1, 0, 0)])
('BBC', [(-1, 0, 0, -1), (-1, 1, 0, 0), (-1, 1, 1, -1)])
('BBC', [(-1, 0, 0, 1), (-1, 0, 1, 0), (-1, 1, 1, 1)])
('BBC', [(-1, 0, 0, 1), (-1, 1, -1, 1), (-1, 1, 0, 0)])
('BBC', [(-1, 0, 0, 1), (-1, 1, 0, 0), (-1, 1, 1, 1)])
('BBC', [(-1, 0, 1, 0), (-1, 1, 0, 0), (-1, 1, 1, -1)])
('BBC', [(-1, 0, 1, 0), (-1, 1, 0, 0), (-1, 1, 1, 1)])
('BBC', [(1, -1, -1, -1), (1, -1, 0, 0), (1, 0, -1, 0)])
('BBC', [(1, -1, -1, -1), (1, -1, 0, 0), (1, 0, 0, -1)])
('BBC', [(1, -1, -1, -1), (1, 0, -1, 0), (1, 0, 0, -1)])
('BBC', [(1, -1, -1, 1), (1, -1, 0, 0), (1, 0, -1, 0)])
('BBC', [(1, -1, -1, 1), (1, -1, 0, 0), (1, 0, 0, 1)])
('BBC', [(1, -1, -1, 1), (1, 0, -1, 0), (1, 0, 0, 1)])
('BBC', [(1, -1, 0, 0), (1, -1, 1, -1), (1, 0, 0, -1)])
('BBC', [(1, -1, 0, 0), (1, -1, 1, -1), (1, 0, 1, 0)])
('BBC', [(1, -1, 0, 0), (1, -1, 1, 1), (1, 0, 0, 1)])
('BBC', [(1, -1, 0, 0), (1, -1, 1, 1), (1, 0, 1, 0)])
('BBC', [(1, -1, 1, -1), (1, 0, 0, -1), (1, 0, 1, 0)])
('BBC', [(1, -1, 1, 1), (1, 0, 0, 1), (1, 0, 1, 0)])
('BBC', [(1, 0, -1, 0), (1, 0, 0, -1), (1, 1, -1, -1)])
('BBC', [(1, 0, -1, 0), (1, 0, 0, 1), (1, 1, -1, 1)])
('BBC', [(1, 0, -1, 0), (1, 1, -1, -1), (1, 1, 0, 0)])
('BBC', [(1, 0, -1, 0), (1, 1, -1, 1), (1, 1, 0, 0)])
('BBC', [(1, 0, 0, -1), (1, 0, 1, 0), (1, 1, 1, -1)])
('BBC', [(1, 0, 0, -1), (1, 1, -1, -1), (1, 1, 0, 0)])
('BBC', [(1, 0, 0, -1), (1, 1, 0, 0), (1, 1, 1, -1)])
('BBC', [(1, 0, 0, 1), (1, 0, 1, 0), (1, 1, 1, 1)])
('BBC', [(1, 0, 0, 1), (1, 1, -1, 1), (1, 1, 0, 0)])
('BBC', [(1, 0, 0, 1), (1, 1, 0, 0), (1, 1, 1, 1)])
('BBC', [(1, 0, 1, 0), (1, 1, 0, 0), (1, 1, 1, -1)])
('BBC', [(1, 0, 1, 0), (1, 1, 0, 0), (1, 1, 1, 1)])
('BBD', [(-1, -1, 0, 0), (-1, 0, -1, 0), (0, -1, -1, 0)])
('BBD', [(-1, -1, 0, 0), (-1, 0, 0, -1), (0, -1, 0, -1)])
('BBD', [(-1, -1, 0, 0), (-1, 0, 0, 1), (0, -1, 0, 1)])
('BBD', [(-1, -1, 0, 0), (-1, 0, 1, 0), (0, -1, 1, 0)])
('BBD', [(-1, -1, 0, 0), (0, -1, -1, 0), (1, -1, 0, 0)])
('BBD', [(-1, -1, 0, 0), (0, -1, 0, -1), (1, -1, 0, 0)])
('BBD', [(-1, -1, 0, 0), (0, -1, 0, 1), (1, -1, 0, 0)])
('BBD', [(-1, -1, 0, 0), (0, -1, 1, 0), (1, -1, 0, 0)])
('BBD', [(-1, 0, -1, 0), (-1, 0, 0, -1), (0, 0, -1, -1)])
('BBD', [(-1, 0, -1, 0), (-1, 0, 0, 1), (0, 0, -1, 1)])
('BBD', [(-1, 0, -1, 0), (-1, 1, 0, 0), (0, 1, -1, 0)])
('BBD', [(-1, 0, -1, 0), (0, -1, -1, 0), (1, 0, -1, 0)])
('BBD', [(-1, 0, -1, 0), (0, 0, -1, -1), (1, 0, -1, 0)])
('BBD', [(-1, 0, -1, 0), (0, 0, -1, 1), (1, 0, -1, 0)])
('BBD', [(-1, 0, -1, 0), (0, 1, -1, 0), (1, 0, -1, 0)])
('BBD', [(-1, 0, 0, -1), (-1, 0, 1, 0), (0, 0, 1, -1)])
('BBD', [(-1, 0, 0, -1), (-1, 1, 0, 0), (0, 1, 0, -1)])
('BBD', [(-1, 0, 0, -1), (0, -1, 0, -1), (1, 0, 0, -1)])
('BBD', [(-1, 0, 0, -1), (0, 0, -1, -1), (1, 0, 0, -1)])
('BBD', [(-1, 0, 0, -1), (0, 0, 1, -1), (1, 0, 0, -1)])
('BBD', [(-1, 0, 0, -1), (0, 1, 0, -1), (1, 0, 0, -1)])
('BBD', [(-1, 0, 0, 1), (-1, 0, 1, 0), (0, 0, 1, 1)])
('BBD', [(-1, 0, 0, 1), (-1, 1, 0, 0), (0, 1, 0, 1)])
('BBD', [(-1, 0, 0, 1), (0, -1, 0, 1), (1, 0, 0, 1)])
('BBD', [(-1, 0, 0, 1), (0, 0, -1, 1), (1, 0, 0, 1)])
('BBD', [(-1, 0, 0, 1), (0, 0, 1, 1), (1, 0, 0, 1)])
('BBD', [(-1, 0, 0, 1), (0, 1, 0, 1), (1, 0, 0, 1)])
('BBD', [(-1, 0, 1, 0), (-1, 1, 0, 0), (0, 1, 1, 0)])
('BBD', [(-1, 0, 1, 0), (0, -1, 1, 0), (1, 0, 1, 0)])
('BBD', [(-1, 0, 1, 0), (0, 0, 1, -1), (1, 0, 1, 0)])
('BBD', [(-1, 0, 1, 0), (0, 0, 1, 1), (1, 0, 1, 0)])
('BBD', [(-1, 0, 1, 0), (0, 1, 1, 0), (1, 0, 1, 0)])
('BBD', [(-1, 1, 0, 0), (0, 1, -1, 0), (1, 1, 0, 0)])
('BBD', [(-1, 1, 0, 0), (0, 1, 0, -1), (1, 1, 0, 0)])
('BBD', [(-1, 1, 0, 0), (0, 1, 0, 1), (1, 1, 0, 0)])
('BBD', [(-1, 1, 0, 0), (0, 1, 1, 0), (1, 1, 0, 0)])
('BBD', [(0, -1, -1, 0), (1, -1, 0, 0), (1, 0, -1, 0)])
('BBD', [(0, -1, 0, -1), (1, -1, 0, 0), (1, 0, 0, -1)])
('BBD', [(0, -1, 0, 1), (1, -1, 0, 0), (1, 0, 0, 1)])
('BBD', [(0, -1, 1, 0), (1, -1, 0, 0), (1, 0, 1, 0)])
('BBD', [(0, 0, -1, -1), (1, 0, -1, 0), (1, 0, 0, -1)])
('BBD', [(0, 0, -1, 1), (1, 0, -1, 0), (1, 0, 0, 1)])
('BBD', [(0, 0, 1, -1), (1, 0, 0, -1), (1, 0, 1, 0)])
('BBD', [(0, 0, 1, 1), (1, 0, 0, 1), (1, 0, 1, 0)])
('BBD', [(0, 1, -1, 0), (1, 0, -1, 0), (1, 1, 0, 0)])
('BBD', [(0, 1, 0, -1), (1, 0, 0, -1), (1, 1, 0, 0)])
('BBD', [(0, 1, 0, 1), (1, 0, 0, 1), (1, 1, 0, 0)])
('BBD', [(0, 1, 1, 0), (1, 0, 1, 0), (1, 1, 0, 0)])
('BCD', [(-1, -1, -1, -1), (-1, -1, 0, 0), (0, -1, -1, 0)])
('BCD', [(-1, -1, -1, -1), (-1, -1, 0, 0), (0, -1, 0, -1)])
('BCD', [(-1, -1, -1, -1), (-1, 0, -1, 0), (0, -1, -1, 0)])
('BCD', [(-1, -1, -1, -1), (-1, 0, -1, 0), (0, 0, -1, -1)])
('BCD', [(-1, -1, -1, -1), (-1, 0, 0, -1), (0, -1, 0, -1)])
('BCD', [(-1, -1, -1, -1), (-1, 0, 0, -1), (0, 0, -1, -1)])
('BCD', [(-1, -1, -1, 1), (-1, -1, 0, 0), (0, -1, -1, 0)])
('BCD', [(-1, -1, -1, 1), (-1, -1, 0, 0), (0, -1, 0, 1)])
('BCD', [(-1, -1, -1, 1), (-1, 0, -1, 0), (0, -1, -1, 0)])
('BCD', [(-1, -1, -1, 1), (-1, 0, -1, 0), (0, 0, -1, 1)])
('BCD', [(-1, -1, -1, 1), (-1, 0, 0, 1), (0, -1, 0, 1)])
('BCD', [(-1, -1, -1, 1), (-1, 0, 0, 1), (0, 0, -1, 1)])
('BCD', [(-1, -1, 0, 0), (-1, -1, 1, -1), (0, -1, 0, -1)])
('BCD', [(-1, -1, 0, 0), (-1, -1, 1, -1), (0, -1, 1, 0)])
('BCD', [(-1, -1, 0, 0), (-1, -1, 1, 1), (0, -1, 0, 1)])
('BCD', [(-1, -1, 0, 0), (-1, -1, 1, 1), (0, -1, 1, 0)])
('BCD', [(-1, -1, 1, -1), (-1, 0, 0, -1), (0, -1, 0, -1)])
('BCD', [(-1, -1, 1, -1), (-1, 0, 0, -1), (0, 0, 1, -1)])
('BCD', [(-1, -1, 1, -1), (-1, 0, 1, 0), (0, -1, 1, 0)])
('BCD', [(-1, -1, 1, -1), (-1, 0, 1, 0), (0, 0, 1, -1)])
('BCD', [(-1, -1, 1, 1), (-1, 0, 0, 1), (0, -1, 0, 1)])
('BCD', [(-1, -1, 1, 1), (-1, 0, 0, 1), (0, 0, 1, 1)])
('BCD', [(-1, -1, 1, 1), (-1, 0, 1, 0), (0, -1, 1, 0)])
('BCD', [(-1, -1, 1, 1), (-1, 0, 1, 0), (0, 0, 1, 1)])
('BCD', [(-1, 0, -1, 0), (-1, 1, -1, -1), (0, 0, -1, -1)])
('BCD', [(-1, 0, -1, 0), (-1, 1, -1, -1), (0, 1, -1, 0)])
('BCD', [(-1, 0, -1, 0), (-1, 1, -1, 1), (0, 0, -1, 1)])
('BCD', [(-1, 0, -1, 0), (-1, 1, -1, 1), (0, 1, -1, 0)])
('BCD', [(-1, 0, 0, -1), (-1, 1, -1, -1), (0, 0, -1, -1)])
('BCD', [(-1, 0, 0, -1), (-1, 1, -1, -1), (0, 1, 0, -1)])
('BCD', [(-1, 0, 0, -1), (-1, 1, 1, -1), (0, 0, 1, -1)])
('BCD', [(-1, 0, 0, -1), (-1, 1, 1, -1), (0, 1, 0, -1)])
('BCD', [(-1, 0, 0, 1), (-1, 1, -1, 1), (0, 0, -1, 1)])
('BCD', [(-1, 0, 0, 1), (-1, 1, -1, 1), (0, 1, 0, 1)])
('BCD', [(-1, 0, 0, 1), (-1, 1, 1, 1), (0, 0, 1, 1)])
('BCD', [(-1, 0, 0, 1), (-1, 1, 1, 1), (0, 1, 0, 1)])
('BCD', [(-1, 0, 1, 0), (-1, 1, 1, -1), (0, 0, 1, -1)])
('BCD', [(-1, 0, 1, 0), (-1, 1, 1, -1), (0, 1, 1, 0)])
('BCD', [(-1, 0, 1, 0), (-1, 1, 1, 1), (0, 0, 1, 1)])
('BCD', [(-1, 0, 1, 0), (-1, 1, 1, 1), (0, 1, 1, 0)])
('BCD', [(-1, 1, -1, -1), (-1, 1, 0, 0), (0, 1, -1, 0)])
('BCD', [(-1, 1, -1, -1), (-1, 1, 0, 0), (0, 1, 0, -1)])
('BCD', [(-1, 1, -1, 1), (-1, 1, 0, 0), (0, 1, -1, 0)])
('BCD', [(-1, 1, -1, 1), (-1, 1, 0, 0), (0, 1, 0, 1)])
('BCD', [(-1, 1, 0, 0), (-1, 1, 1, -1), (0, 1, 0, -1)])
('BCD', [(-1, 1, 0, 0), (-1, 1, 1, -1), (0, 1, 1, 0)])
('BCD', [(-1, 1, 0, 0), (-1, 1, 1, 1), (0, 1, 0, 1)])
('BCD', [(-1, 1, 0, 0), (-1, 1, 1, 1), (0, 1, 1, 0)])
('BCD', [(0, -1, -1, 0), (1, -1, -1, -1), (1, -1, 0, 0)])
('BCD', [(0, -1, -1, 0), (1, -1, -1, -1), (1, 0, -1, 0)])
('BCD', [(0, -1, -1, 0), (1, -1, -1, 1), (1, -1, 0, 0)])
('BCD', [(0, -1, -1, 0), (1, -1, -1, 1), (1, 0, -1, 0)])
('BCD', [(0, -1, 0, -1), (1, -1, -1, -1), (1, -1, 0, 0)])
('BCD', [(0, -1, 0, -1), (1, -1, -1, -1), (1, 0, 0, -1)])
('BCD', [(0, -1, 0, -1), (1, -1, 0, 0), (1, -1, 1, -1)])
('BCD', [(0, -1, 0, -1), (1, -1, 1, -1), (1, 0, 0, -1)])
('BCD', [(0, -1, 0, 1), (1, -1, -1, 1), (1, -1, 0, 0)])
('BCD', [(0, -1, 0, 1), (1, -1, -1, 1), (1, 0, 0, 1)])
('BCD', [(0, -1, 0, 1), (1, -1, 0, 0), (1, -1, 1, 1)])
('BCD', [(0, -1, 0, 1), (1, -1, 1, 1), (1, 0, 0, 1)])
('BCD', [(0, -1, 1, 0), (1, -1, 0, 0), (1, -1, 1, -1)])
('BCD', [(0, -1, 1, 0), (1, -1, 0, 0), (1, -1, 1, 1)])
('BCD', [(0, -1, 1, 0), (1, -1, 1, -1), (1, 0, 1, 0)])
('BCD', [(0, -1, 1, 0), (1, -1, 1, 1), (1, 0, 1, 0)])
('BCD', [(0, 0, -1, -1), (1, -1, -1, -1), (1, 0, -1, 0)])
('BCD', [(0, 0, -1, -1), (1, -1, -1, -1), (1, 0, 0, -1)])
('BCD', [(0, 0, -1, -1), (1, 0, -1, 0), (1, 1, -1, -1)])
('BCD', [(0, 0, -1, -1), (1, 0, 0, -1), (1, 1, -1, -1)])
('BCD', [(0, 0, -1, 1), (1, -1, -1, 1), (1, 0, -1, 0)])
('BCD', [(0, 0, -1, 1), (1, -1, -1, 1), (1, 0, 0, 1)])
('BCD', [(0, 0, -1, 1), (1, 0, -1, 0), (1, 1, -1, 1)])
('BCD', [(0, 0, -1, 1), (1, 0, 0, 1), (1, 1, -1, 1)])
('BCD', [(0, 0, 1, -1), (1, -1, 1, -1), (1, 0, 0, -1)])
('BCD', [(0, 0, 1, -1), (1, -1, 1, -1), (1, 0, 1, 0)])
('BCD', [(0, 0, 1, -1), (1, 0, 0, -1), (1, 1, 1, -1)])
('BCD', [(0, 0, 1, -1), (1, 0, 1, 0), (1, 1, 1, -1)])
('BCD', [(0, 0, 1, 1), (1, -1, 1, 1), (1, 0, 0, 1)])
('BCD', [(0, 0, 1, 1), (1, -1, 1, 1), (1, 0, 1, 0)])
('BCD', [(0, 0, 1, 1), (1, 0, 0, 1), (1, 1, 1, 1)])
('BCD', [(0, 0, 1, 1), (1, 0, 1, 0), (1, 1, 1, 1)])
('BCD', [(0, 1, -1, 0), (1, 0, -1, 0), (1, 1, -1, -1)])
('BCD', [(0, 1, -1, 0), (1, 0, -1, 0), (1, 1, -1, 1)])
('BCD', [(0, 1, -1, 0), (1, 1, -1, -1), (1, 1, 0, 0)])
('BCD', [(0, 1, -1, 0), (1, 1, -1, 1), (1, 1, 0, 0)])
('BCD', [(0, 1, 0, -1), (1, 0, 0, -1), (1, 1, -1, -1)])
('BCD', [(0, 1, 0, -1), (1, 0, 0, -1), (1, 1, 1, -1)])
('BCD', [(0, 1, 0, -1), (1, 1, -1, -1), (1, 1, 0, 0)])
('BCD', [(0, 1, 0, -1), (1, 1, 0, 0), (1, 1, 1, -1)])
('BCD', [(0, 1, 0, 1), (1, 0, 0, 1), (1, 1, -1, 1)])
('BCD', [(0, 1, 0, 1), (1, 0, 0, 1), (1, 1, 1, 1)])
('BCD', [(0, 1, 0, 1), (1, 1, -1, 1), (1, 1, 0, 0)])
('BCD', [(0, 1, 0, 1), (1, 1, 0, 0), (1, 1, 1, 1)])
('BCD', [(0, 1, 1, 0), (1, 0, 1, 0), (1, 1, 1, -1)])
('BCD', [(0, 1, 1, 0), (1, 0, 1, 0), (1, 1, 1, 1)])
('BCD', [(0, 1, 1, 0), (1, 1, 0, 0), (1, 1, 1, -1)])
('BCD', [(0, 1, 1, 0), (1, 1, 0, 0), (1, 1, 1, 1)])
('BDD', [(-1, -1, 0, 0), (0, -1, -1, 0), (0, -1, 0, -1)])
('BDD', [(-1, -1, 0, 0), (0, -1, -1, 0), (0, -1, 0, 1)])
('BDD', [(-1, -1, 0, 0), (0, -1, 0, -1), (0, -1, 1, 0)])
('BDD', [(-1, -1, 0, 0), (0, -1, 0, 1), (0, -1, 1, 0)])
('BDD', [(-1, 0, -1, 0), (0, -1, -1, 0), (0, 0, -1, -1)])
('BDD', [(-1, 0, -1, 0), (0, -1, -1, 0), (0, 0, -1, 1)])
('BDD', [(-1, 0, -1, 0), (0, 0, -1, -1), (0, 1, -1, 0)])
('BDD', [(-1, 0, -1, 0), (0, 0, -1, 1), (0, 1, -1, 0)])
('BDD', [(-1, 0, 0, -1), (0, -1, 0, -1), (0, 0, -1, -1)])
('BDD', [(-1, 0, 0, -1), (0, -1, 0, -1), (0, 0, 1, -1)])
('BDD', [(-1, 0, 0, -1), (0, 0, -1, -1), (0, 1, 0, -1)])
('BDD', [(-1, 0, 0, -1), (0, 0, 1, -1), (0, 1, 0, -1)])
('BDD', [(-1, 0, 0, 1), (0, -1, 0, 1), (0, 0, -1, 1)])
('BDD', [(-1, 0, 0, 1), (0, -1, 0, 1), (0, 0, 1, 1)])
('BDD', [(-1, 0, 0, 1), (0, 0, -1, 1), (0, 1, 0, 1)])
('BDD', [(-1, 0, 0, 1), (0, 0, 1, 1), (0, 1, 0, 1)])
('BDD', [(-1, 0, 1, 0), (0, -1, 1, 0), (0, 0, 1, -1)])
('BDD', [(-1, 0, 1, 0), (0, -1, 1, 0), (0, 0, 1, 1)])
('BDD', [(-1, 0, 1, 0), (0, 0, 1, -1), (0, 1, 1, 0)])
('BDD', [(-1, 0, 1, 0), (0, 0, 1, 1), (0, 1, 1, 0)])
('BDD', [(-1, 1, 0, 0), (0, 1, -1, 0), (0, 1, 0, -1)])
('BDD', [(-1, 1, 0, 0), (0, 1, -1, 0), (0, 1, 0, 1)])
('BDD', [(-1, 1, 0, 0), (0, 1, 0, -1), (0, 1, 1, 0)])
('BDD', [(-1, 1, 0, 0), (0, 1, 0, 1), (0, 1, 1, 0)])
('BDD', [(0, -1, -1, 0), (0, -1, 0, -1), (1, -1, 0, 0)])
('BDD', [(0, -1, -1, 0), (0, -1, 0, 1), (1, -1, 0, 0)])
('BDD', [(0, -1, -1, 0), (0, 0, -1, -1), (1, 0, -1, 0)])
('BDD', [(0, -1, -1, 0), (0, 0, -1, 1), (1, 0, -1, 0)])
('BDD', [(0, -1, 0, -1), (0, -1, 1, 0), (1, -1, 0, 0)])
('BDD', [(0, -1, 0, -1), (0, 0, -1, -1), (1, 0, 0, -1)])
('BDD', [(0, -1, 0, -1), (0, 0, 1, -1), (1, 0, 0, -1)])
('BDD', [(0, -1, 0, 1), (0, -1, 1, 0), (1, -1, 0, 0)])
('BDD', [(0, -1, 0, 1), (0, 0, -1, 1), (1, 0, 0, 1)])
('BDD', [(0, -1, 0, 1), (0, 0, 1, 1), (1, 0, 0, 1)])
('BDD', [(0, -1, 1, 0), (0, 0, 1, -1), (1, 0, 1, 0)])
('BDD', [(0, -1, 1, 0), (0, 0, 1, 1), (1, 0, 1, 0)])
('BDD', [(0, 0, -1, -1), (0, 1, -1, 0), (1, 0, -1, 0)])
('BDD', [(0, 0, -1, -1), (0, 1, 0, -1), (1, 0, 0, -1)])
('BDD', [(0, 0, -1, 1), (0, 1, -1, 0), (1, 0, -1, 0)])
('BDD', [(0, 0, -1, 1), (0, 1, 0, 1), (1, 0, 0, 1)])
('BDD', [(0, 0, 1, -1), (0, 1, 0, -1), (1, 0, 0, -1)])
('BDD', [(0, 0, 1, -1), (0, 1, 1, 0), (1, 0, 1, 0)])
('BDD', [(0, 0, 1, 1), (0, 1, 0, 1), (1, 0, 0, 1)])
('BDD', [(0, 0, 1, 1), (0, 1, 1, 0), (1, 0, 1, 0)])
('BDD', [(0, 1, -1, 0), (0, 1, 0, -1), (1, 1, 0, 0)])
('BDD', [(0, 1, -1, 0), (0, 1, 0, 1), (1, 1, 0, 0)])
('BDD', [(0, 1, 0, -1), (0, 1, 1, 0), (1, 1, 0, 0)])
('BDD', [(0, 1, 0, 1), (0, 1, 1, 0), (1, 1, 0, 0)])
('CDD', [(-1, -1, -1, -1), (0, -1, -1, 0), (0, -1, 0, -1)])
('CDD', [(-1, -1, -1, -1), (0, -1, -1, 0), (0, 0, -1, -1)])
('CDD', [(-1, -1, -1, -1), (0, -1, 0, -1), (0, 0, -1, -1)])
('CDD', [(-1, -1, -1, 1), (0, -1, -1, 0), (0, -1, 0, 1)])
('CDD', [(-1, -1, -1, 1), (0, -1, -1, 0), (0, 0, -1, 1)])
('CDD', [(-1, -1, -1, 1), (0, -1, 0, 1), (0, 0, -1, 1)])
('CDD', [(-1, -1, 1, -1), (0, -1, 0, -1), (0, -1, 1, 0)])
('CDD', [(-1, -1, 1, -1), (0, -1, 0, -1), (0, 0, 1, -1)])
('CDD', [(-1, -1, 1, -1), (0, -1, 1, 0), (0, 0, 1, -1)])
('CDD', [(-1, -1, 1, 1), (0, -1, 0, 1), (0, -1, 1, 0)])
('CDD', [(-1, -1, 1, 1), (0, -1, 0, 1), (0, 0, 1, 1)])
('CDD', [(-1, -1, 1, 1), (0, -1, 1, 0), (0, 0, 1, 1)])
('CDD', [(-1, 1, -1, -1), (0, 0, -1, -1), (0, 1, -1, 0)])
('CDD', [(-1, 1, -1, -1), (0, 0, -1, -1), (0, 1, 0, -1)])
('CDD', [(-1, 1, -1, -1), (0, 1, -1, 0), (0, 1, 0, -1)])
('CDD', [(-1, 1, -1, 1), (0, 0, -1, 1), (0, 1, -1, 0)])
('CDD', [(-1, 1, -1, 1), (0, 0, -1, 1), (0, 1, 0, 1)])
('CDD', [(-1, 1, -1, 1), (0, 1, -1, 0), (0, 1, 0, 1)])
('CDD', [(-1, 1, 1, -1), (0, 0, 1, -1), (0, 1, 0, -1)])
('CDD', [(-1, 1, 1, -1), (0, 0, 1, -1), (0, 1, 1, 0)])
('CDD', [(-1, 1, 1, -1), (0, 1, 0, -1), (0, 1, 1, 0)])
('CDD', [(-1, 1, 1, 1), (0, 0, 1, 1), (0, 1, 0, 1)])
('CDD', [(-1, 1, 1, 1), (0, 0, 1, 1), (0, 1, 1, 0)])
('CDD', [(-1, 1, 1, 1), (0, 1, 0, 1), (0, 1, 1, 0)])
('CDD', [(0, -1, -1, 0), (0, -1, 0, -1), (1, -1, -1, -1)])
('CDD', [(0, -1, -1, 0), (0, -1, 0, 1), (1, -1, -1, 1)])
('CDD', [(0, -1, -1, 0), (0, 0, -1, -1), (1, -1, -1, -1)])
('CDD', [(0, -1, -1, 0), (0, 0, -1, 1), (1, -1, -1, 1)])
('CDD', [(0, -1, 0, -1), (0, -1, 1, 0), (1, -1, 1, -1)])
('CDD', [(0, -1, 0, -1), (0, 0, -1, -1), (1, -1, -1, -1)])
('CDD', [(0, -1, 0, -1), (0, 0, 1, -1), (1, -1, 1, -1)])
('CDD', [(0, -1, 0, 1), (0, -1, 1, 0), (1, -1, 1, 1)])
('CDD', [(0, -1, 0, 1), (0, 0, -1, 1), (1, -1, -1, 1)])
('CDD', [(0, -1, 0, 1), (0, 0, 1, 1), (1, -1, 1, 1)])
('CDD', [(0, -1, 1, 0), (0, 0, 1, -1), (1, -1, 1, -1)])
('CDD', [(0, -1, 1, 0), (0, 0, 1, 1), (1, -1, 1, 1)])
('CDD', [(0, 0, -1, -1), (0, 1, -1, 0), (1, 1, -1, -1)])
('CDD', [(0, 0, -1, -1), (0, 1, 0, -1), (1, 1, -1, -1)])
('CDD', [(0, 0, -1, 1), (0, 1, -1, 0), (1, 1, -1, 1)])
('CDD', [(0, 0, -1, 1), (0, 1, 0, 1), (1, 1, -1, 1)])
('CDD', [(0, 0, 1, -1), (0, 1, 0, -1), (1, 1, 1, -1)])
('CDD', [(0, 0, 1, -1), (0, 1, 1, 0), (1, 1, 1, -1)])
('CDD', [(0, 0, 1, 1), (0, 1, 0, 1), (1, 1, 1, 1)])
('CDD', [(0, 0, 1, 1), (0, 1, 1, 0), (1, 1, 1, 1)])
('CDD', [(0, 1, -1, 0), (0, 1, 0, -1), (1, 1, -1, -1)])
('CDD', [(0, 1, -1, 0), (0, 1, 0, 1), (1, 1, -1, 1)])
('CDD', [(0, 1, 0, -1), (0, 1, 1, 0), (1, 1, 1, -1)])
('CDD', [(0, 1, 0, 1), (0, 1, 1, 0), (1, 1, 1, 1)])

Cones of dim 4
('ABBB', [(-1, -1, 0, 0), (-1, 0, -1, 0), (-1, 0, 0, -1), (-1, 0, 0, 0)])
('ABBB', [(-1, -1, 0, 0), (-1, 0, -1, 0), (-1, 0, 0, 0), (-1, 0, 0, 1)])
('ABBB', [(-1, -1, 0, 0), (-1, 0, 0, -1), (-1, 0, 0, 0), (-1, 0, 1, 0)])
('ABBB', [(-1, -1, 0, 0), (-1, 0, 0, 0), (-1, 0, 0, 1), (-1, 0, 1, 0)])
('ABBB', [(-1, 0, -1, 0), (-1, 0, 0, -1), (-1, 0, 0, 0), (-1, 1, 0, 0)])
('ABBB', [(-1, 0, -1, 0), (-1, 0, 0, 0), (-1, 0, 0, 1), (-1, 1, 0, 0)])
('ABBB', [(-1, 0, 0, -1), (-1, 0, 0, 0), (-1, 0, 1, 0), (-1, 1, 0, 0)])
('ABBB', [(-1, 0, 0, 0), (-1, 0, 0, 1), (-1, 0, 1, 0), (-1, 1, 0, 0)])
('ABBB', [(1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, -1), (1, 0, 0, 0)])
('ABBB', [(1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, 0), (1, 0, 0, 1)])
('ABBB', [(1, -1, 0, 0), (1, 0, 0, -1), (1, 0, 0, 0), (1, 0, 1, 0)])
('ABBB', [(1, -1, 0, 0), (1, 0, 0, 0), (1, 0, 0, 1), (1, 0, 1, 0)])
('ABBB', [(1, 0, -1, 0), (1, 0, 0, -1), (1, 0, 0, 0), (1, 1, 0, 0)])
('ABBB', [(1, 0, -1, 0), (1, 0, 0, 0), (1, 0, 0, 1), (1, 1, 0, 0)])
('ABBB', [(1, 0, 0, -1), (1, 0, 0, 0), (1, 0, 1, 0), (1, 1, 0, 0)])
('ABBB', [(1, 0, 0, 0), (1, 0, 0, 1), (1, 0, 1, 0), (1, 1, 0, 0)])
('BBBC', [(-1, -1, -1, -1), (-1, -1, 0, 0), (-1, 0, -1, 0), (-1, 0, 0, -1)])
('BBBC', [(-1, -1, -1, 1), (-1, -1, 0, 0), (-1, 0, -1, 0), (-1, 0, 0, 1)])
('BBBC', [(-1, -1, 0, 0), (-1, -1, 1, -1), (-1, 0, 0, -1), (-1, 0, 1, 0)])
('BBBC', [(-1, -1, 0, 0), (-1, -1, 1, 1), (-1, 0, 0, 1), (-1, 0, 1, 0)])
('BBBC', [(-1, 0, -1, 0), (-1, 0, 0, -1), (-1, 1, -1, -1), (-1, 1, 0, 0)])
('BBBC', [(-1, 0, -1, 0), (-1, 0, 0, 1), (-1, 1, -1, 1), (-1, 1, 0, 0)])
('BBBC', [(-1, 0, 0, -1), (-1, 0, 1, 0), (-1, 1, 0, 0), (-1, 1, 1, -1)])
('BBBC', [(-1, 0, 0, 1), (-1, 0, 1, 0), (-1, 1, 0, 0), (-1, 1, 1, 1)])
('BBBC', [(1, -1, -1, -1), (1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, -1)])
('BBBC', [(1, -1, -1, 1), (1, -1, 0, 0), (1, 0, -1, 0), (1, 0, 0, 1)])
('BBBC', [(1, -1, 0, 0), (1, -1, 1, -1), (1, 0, 0, -1), (1, 0, 1, 0)])
('BBBC', [(1, -1, 0, 0), (1, -1, 1, 1), (1, 0, 0, 1), (1, 0, 1, 0)])
('BBBC', [(1, 0, -1, 0), (1, 0, 0, -1), (1, 1, -1, -1), (1, 1, 0, 0)])
('BBBC', [(1, 0, -1, 0), (1, 0, 0, 1), (1, 1, -1, 1), (1, 1, 0, 0)])
('BBBC', [(1, 0, 0, -1), (1, 0, 1, 0), (1, 1, 0, 0), (1, 1, 1, -1)])
('BBBC', [(1, 0, 0, 1), (1, 0, 1, 0), (1, 1, 0, 0), (1, 1, 1, 1)])
('BBCD', [(-1, -1, -1, -1), (-1, -1, 0, 0), (-1, 0, -1, 0), (0, -1, -1, 0)])
('BBCD', [(-1, -1, -1, -1), (-1, -1, 0, 0), (-1, 0, 0, -1), (0, -1, 0, -1)])
('BBCD', [(-1, -1, -1, -1), (-1, 0, -1, 0), (-1, 0, 0, -1), (0, 0, -1, -1)])
('BBCD', [(-1, -1, -1, 1), (-1, -1, 0, 0), (-1, 0, -1, 0), (0, -1, -1, 0)])
('BBCD', [(-1, -1, -1, 1), (-1, -1, 0, 0), (-1, 0, 0, 1), (0, -1, 0, 1)])
('BBCD', [(-1, -1, -1, 1), (-1, 0, -1, 0), (-1, 0, 0, 1), (0, 0, -1, 1)])
('BBCD', [(-1, -1, 0, 0), (-1, -1, 1, -1), (-1, 0, 0, -1), (0, -1, 0, -1)])
('BBCD', [(-1, -1, 0, 0), (-1, -1, 1, -1), (-1, 0, 1, 0), (0, -1, 1, 0)])
('BBCD', [(-1, -1, 0, 0), (-1, -1, 1, 1), (-1, 0, 0, 1), (0, -1, 0, 1)])
('BBCD', [(-1, -1, 0, 0), (-1, -1, 1, 1), (-1, 0, 1, 0), (0, -1, 1, 0)])
('BBCD', [(-1, -1, 1, -1), (-1, 0, 0, -1), (-1, 0, 1, 0), (0, 0, 1, -1)])
('BBCD', [(-1, -1, 1, 1), (-1, 0, 0, 1), (-1, 0, 1, 0), (0, 0, 1, 1)])
('BBCD', [(-1, 0, -1, 0), (-1, 0, 0, -1), (-1, 1, -1, -1), (0, 0, -1, -1)])
('BBCD', [(-1, 0, -1, 0), (-1, 0, 0, 1), (-1, 1, -1, 1), (0, 0, -1, 1)])
('BBCD', [(-1, 0, -1, 0), (-1, 1, -1, -1), (-1, 1, 0, 0), (0, 1, -1, 0)])
('BBCD', [(-1, 0, -1, 0), (-1, 1, -1, 1), (-1, 1, 0, 0), (0, 1, -1, 0)])
('BBCD', [(-1, 0, 0, -1), (-1, 0, 1, 0), (-1, 1, 1, -1), (0, 0, 1, -1)])
('BBCD', [(-1, 0, 0, -1), (-1, 1, -1, -1), (-1, 1, 0, 0), (0, 1, 0, -1)])
('BBCD', [(-1, 0, 0, -1), (-1, 1, 0, 0), (-1, 1, 1, -1), (0, 1, 0, -1)])
('BBCD', [(-1, 0, 0, 1), (-1, 0, 1, 0), (-1, 1, 1, 1), (0, 0, 1, 1)])
('BBCD', [(-1, 0, 0, 1), (-1, 1, -1, 1), (-1, 1, 0, 0), (0, 1, 0, 1)])
('BBCD', [(-1, 0, 0, 1), (-1, 1, 0, 0), (-1, 1, 1, 1), (0, 1, 0, 1)])
('BBCD', [(-1, 0, 1, 0), (-1, 1, 0, 0), (-1, 1, 1, -1), (0, 1, 1, 0)])
('BBCD', [(-1, 0, 1, 0), (-1, 1, 0, 0), (-1, 1, 1, 1), (0, 1, 1, 0)])
('BBCD', [(0, -1, -1, 0), (1, -1, -1, -1), (1, -1, 0, 0), (1, 0, -1, 0)])
('BBCD', [(0, -1, -1, 0), (1, -1, -1, 1), (1, -1, 0, 0), (1, 0, -1, 0)])
('BBCD', [(0, -1, 0, -1), (1, -1, -1, -1), (1, -1, 0, 0), (1, 0, 0, -1)])
('BBCD', [(0, -1, 0, -1), (1, -1, 0, 0), (1, -1, 1, -1), (1, 0, 0, -1)])
('BBCD', [(0, -1, 0, 1), (1, -1, -1, 1), (1, -1, 0, 0), (1, 0, 0, 1)])
('BBCD', [(0, -1, 0, 1), (1, -1, 0, 0), (1, -1, 1, 1), (1, 0, 0, 1)])
('BBCD', [(0, -1, 1, 0), (1, -1, 0, 0), (1, -1, 1, -1), (1, 0, 1, 0)])
('BBCD', [(0, -1, 1, 0), (1, -1, 0, 0), (1, -1, 1, 1), (1, 0, 1, 0)])
('BBCD', [(0, 0, -1, -1), (1, -1, -1, -1), (1, 0, -1, 0), (1, 0, 0, -1)])
('BBCD', [(0, 0, -1, -1), (1, 0, -1, 0), (1, 0, 0, -1), (1, 1, -1, -1)])
('BBCD', [(0, 0, -1, 1), (1, -1, -1, 1), (1, 0, -1, 0), (1, 0, 0, 1)])
('BBCD', [(0, 0, -1, 1), (1, 0, -1, 0), (1, 0, 0, 1), (1, 1, -1, 1)])
('BBCD', [(0, 0, 1, -1), (1, -1, 1, -1), (1, 0, 0, -1), (1, 0, 1, 0)])
('BBCD', [(0, 0, 1, -1), (1, 0, 0, -1), (1, 0, 1, 0), (1, 1, 1, -1)])
('BBCD', [(0, 0, 1, 1), (1, -1, 1, 1), (1, 0, 0, 1), (1, 0, 1, 0)])
('BBCD', [(0, 0, 1, 1), (1, 0, 0, 1), (1, 0, 1, 0), (1, 1, 1, 1)])
('BBCD', [(0, 1, -1, 0), (1, 0, -1, 0), (1, 1, -1, -1), (1, 1, 0, 0)])
('BBCD', [(0, 1, -1, 0), (1, 0, -1, 0), (1, 1, -1, 1), (1, 1, 0, 0)])
('BBCD', [(0, 1, 0, -1), (1, 0, 0, -1), (1, 1, -1, -1), (1, 1, 0, 0)])
('BBCD', [(0, 1, 0, -1), (1, 0, 0, -1), (1, 1, 0, 0), (1, 1, 1, -1)])
('BBCD', [(0, 1, 0, 1), (1, 0, 0, 1), (1, 1, -1, 1), (1, 1, 0, 0)])
('BBCD', [(0, 1, 0, 1), (1, 0, 0, 1), (1, 1, 0, 0), (1, 1, 1, 1)])
('BBCD', [(0, 1, 1, 0), (1, 0, 1, 0), (1, 1, 0, 0), (1, 1, 1, -1)])
('BBCD', [(0, 1, 1, 0), (1, 0, 1, 0), (1, 1, 0, 0), (1, 1, 1, 1)])
('BBDD', [(-1, -1, 0, 0), (0, -1, -1, 0), (0, -1, 0, -1), (1, -1, 0, 0)])
('BBDD', [(-1, -1, 0, 0), (0, -1, -1, 0), (0, -1, 0, 1), (1, -1, 0, 0)])
('BBDD', [(-1, -1, 0, 0), (0, -1, 0, -1), (0, -1, 1, 0), (1, -1, 0, 0)])
('BBDD', [(-1, -1, 0, 0), (0, -1, 0, 1), (0, -1, 1, 0), (1, -1, 0, 0)])
('BBDD', [(-1, 0, -1, 0), (0, -1, -1, 0), (0, 0, -1, -1), (1, 0, -1, 0)])
('BBDD', [(-1, 0, -1, 0), (0, -1, -1, 0), (0, 0, -1, 1), (1, 0, -1, 0)])
('BBDD', [(-1, 0, -1, 0), (0, 0, -1, -1), (0, 1, -1, 0), (1, 0, -1, 0)])
('BBDD', [(-1, 0, -1, 0), (0, 0, -1, 1), (0, 1, -1, 0), (1, 0, -1, 0)])
('BBDD', [(-1, 0, 0, -1), (0, -1, 0, -1), (0, 0, -1, -1), (1, 0, 0, -1)])
('BBDD', [(-1, 0, 0, -1), (0, -1, 0, -1), (0, 0, 1, -1), (1, 0, 0, -1)])
('BBDD', [(-1, 0, 0, -1), (0, 0, -1, -1), (0, 1, 0, -1), (1, 0, 0, -1)])
('BBDD', [(-1, 0, 0, -1), (0, 0, 1, -1), (0, 1, 0, -1), (1, 0, 0, -1)])
('BBDD', [(-1, 0, 0, 1), (0, -1, 0, 1), (0, 0, -1, 1), (1, 0, 0, 1)])
('BBDD', [(-1, 0, 0, 1), (0, -1, 0, 1), (0, 0, 1, 1), (1, 0, 0, 1)])
('BBDD', [(-1, 0, 0, 1), (0, 0, -1, 1), (0, 1, 0, 1), (1, 0, 0, 1)])
('BBDD', [(-1, 0, 0, 1), (0, 0, 1, 1), (0, 1, 0, 1), (1, 0, 0, 1)])
('BBDD', [(-1, 0, 1, 0), (0, -1, 1, 0), (0, 0, 1, -1), (1, 0, 1, 0)])
('BBDD', [(-1, 0, 1, 0), (0, -1, 1, 0), (0, 0, 1, 1), (1, 0, 1, 0)])
('BBDD', [(-1, 0, 1, 0), (0, 0, 1, -1), (0, 1, 1, 0), (1, 0, 1, 0)])
('BBDD', [(-1, 0, 1, 0), (0, 0, 1, 1), (0, 1, 1, 0), (1, 0, 1, 0)])
('BBDD', [(-1, 1, 0, 0), (0, 1, -1, 0), (0, 1, 0, -1), (1, 1, 0, 0)])
('BBDD', [(-1, 1, 0, 0), (0, 1, -1, 0), (0, 1, 0, 1), (1, 1, 0, 0)])
('BBDD', [(-1, 1, 0, 0), (0, 1, 0, -1), (0, 1, 1, 0), (1, 1, 0, 0)])
('BBDD', [(-1, 1, 0, 0), (0, 1, 0, 1), (0, 1, 1, 0), (1, 1, 0, 0)])
('BCDD', [(-1, -1, -1, -1), (-1, -1, 0, 0), (0, -1, -1, 0), (0, -1, 0, -1)])
('BCDD', [(-1, -1, -1, -1), (-1, 0, -1, 0), (0, -1, -1, 0), (0, 0, -1, -1)])
('BCDD', [(-1, -1, -1, -1), (-1, 0, 0, -1), (0, -1, 0, -1), (0, 0, -1, -1)])
('BCDD', [(-1, -1, -1, 1), (-1, -1, 0, 0), (0, -1, -1, 0), (0, -1, 0, 1)])
('BCDD', [(-1, -1, -1, 1), (-1, 0, -1, 0), (0, -1, -1, 0), (0, 0, -1, 1)])
('BCDD', [(-1, -1, -1, 1), (-1, 0, 0, 1), (0, -1, 0, 1), (0, 0, -1, 1)])
('BCDD', [(-1, -1, 0, 0), (-1, -1, 1, -1), (0, -1, 0, -1), (0, -1, 1, 0)])
('BCDD', [(-1, -1, 0, 0), (-1, -1, 1, 1), (0, -1, 0, 1), (0, -1, 1, 0)])
('BCDD', [(-1, -1, 1, -1), (-1, 0, 0, -1), (0, -1, 0, -1), (0, 0, 1, -1)])
('BCDD', [(-1, -1, 1, -1), (-1, 0, 1, 0), (0, -1, 1, 0), (0, 0, 1, -1)])
('BCDD', [(-1, -1, 1, 1), (-1, 0, 0, 1), (0, -1, 0, 1), (0, 0, 1, 1)])
('BCDD', [(-1, -1, 1, 1), (-1, 0, 1, 0), (0, -1, 1, 0), (0, 0, 1, 1)])
('BCDD', [(-1, 0, -1, 0), (-1, 1, -1, -1), (0, 0, -1, -1), (0, 1, -1, 0)])
('BCDD', [(-1, 0, -1, 0), (-1, 1, -1, 1), (0, 0, -1, 1), (0, 1, -1, 0)])
('BCDD', [(-1, 0, 0, -1), (-1, 1, -1, -1), (0, 0, -1, -1), (0, 1, 0, -1)])
('BCDD', [(-1, 0, 0, -1), (-1, 1, 1, -1), (0, 0, 1, -1), (0, 1, 0, -1)])
('BCDD', [(-1, 0, 0, 1), (-1, 1, -1, 1), (0, 0, -1, 1), (0, 1, 0, 1)])
('BCDD', [(-1, 0, 0, 1), (-1, 1, 1, 1), (0, 0, 1, 1), (0, 1, 0, 1)])
('BCDD', [(-1, 0, 1, 0), (-1, 1, 1, -1), (0, 0, 1, -1), (0, 1, 1, 0)])
('BCDD', [(-1, 0, 1, 0), (-1, 1, 1, 1), (0, 0, 1, 1), (0, 1, 1, 0)])
('BCDD', [(-1, 1, -1, -1), (-1, 1, 0, 0), (0, 1, -1, 0), (0, 1, 0, -1)])
('BCDD', [(-1, 1, -1, 1), (-1, 1, 0, 0), (0, 1, -1, 0), (0, 1, 0, 1)])
('BCDD', [(-1, 1, 0, 0), (-1, 1, 1, -1), (0, 1, 0, -1), (0, 1, 1, 0)])
('BCDD', [(-1, 1, 0, 0), (-1, 1, 1, 1), (0, 1, 0, 1), (0, 1, 1, 0)])
('BCDD', [(0, -1, -1, 0), (0, -1, 0, -1), (1, -1, -1, -1), (1, -1, 0, 0)])
('BCDD', [(0, -1, -1, 0), (0, -1, 0, 1), (1, -1, -1, 1), (1, -1, 0, 0)])
('BCDD', [(0, -1, -1, 0), (0, 0, -1, -1), (1, -1, -1, -1), (1, 0, -1, 0)])
('BCDD', [(0, -1, -1, 0), (0, 0, -1, 1), (1, -1, -1, 1), (1, 0, -1, 0)])
('BCDD', [(0, -1, 0, -1), (0, -1, 1, 0), (1, -1, 0, 0), (1, -1, 1, -1)])
('BCDD', [(0, -1, 0, -1), (0, 0, -1, -1), (1, -1, -1, -1), (1, 0, 0, -1)])
('BCDD', [(0, -1, 0, -1), (0, 0, 1, -1), (1, -1, 1, -1), (1, 0, 0, -1)])
('BCDD', [(0, -1, 0, 1), (0, -1, 1, 0), (1, -1, 0, 0), (1, -1, 1, 1)])
('BCDD', [(0, -1, 0, 1), (0, 0, -1, 1), (1, -1, -1, 1), (1, 0, 0, 1)])
('BCDD', [(0, -1, 0, 1), (0, 0, 1, 1), (1, -1, 1, 1), (1, 0, 0, 1)])
('BCDD', [(0, -1, 1, 0), (0, 0, 1, -1), (1, -1, 1, -1), (1, 0, 1, 0)])
('BCDD', [(0, -1, 1, 0), (0, 0, 1, 1), (1, -1, 1, 1), (1, 0, 1, 0)])
('BCDD', [(0, 0, -1, -1), (0, 1, -1, 0), (1, 0, -1, 0), (1, 1, -1, -1)])
('BCDD', [(0, 0, -1, -1), (0, 1, 0, -1), (1, 0, 0, -1), (1, 1, -1, -1)])
('BCDD', [(0, 0, -1, 1), (0, 1, -1, 0), (1, 0, -1, 0), (1, 1, -1, 1)])
('BCDD', [(0, 0, -1, 1), (0, 1, 0, 1), (1, 0, 0, 1), (1, 1, -1, 1)])
('BCDD', [(0, 0, 1, -1), (0, 1, 0, -1), (1, 0, 0, -1), (1, 1, 1, -1)])
('BCDD', [(0, 0, 1, -1), (0, 1, 1, 0), (1, 0, 1, 0), (1, 1, 1, -1)])
('BCDD', [(0, 0, 1, 1), (0, 1, 0, 1), (1, 0, 0, 1), (1, 1, 1, 1)])
('BCDD', [(0, 0, 1, 1), (0, 1, 1, 0), (1, 0, 1, 0), (1, 1, 1, 1)])
('BCDD', [(0, 1, -1, 0), (0, 1, 0, -1), (1, 1, -1, -1), (1, 1, 0, 0)])
('BCDD', [(0, 1, -1, 0), (0, 1, 0, 1), (1, 1, -1, 1), (1, 1, 0, 0)])
('BCDD', [(0, 1, 0, -1), (0, 1, 1, 0), (1, 1, 0, 0), (1, 1, 1, -1)])
('BCDD', [(0, 1, 0, 1), (0, 1, 1, 0), (1, 1, 0, 0), (1, 1, 1, 1)])
('CCDDD', [(-1, -1, -1, -1), (0, -1, -1, 0), (0, -1, 0, -1), (0, 0, -1, -1), (1, -1, -1, -1)])
('CCDDD', [(-1, -1, -1, 1), (0, -1, -1, 0), (0, -1, 0, 1), (0, 0, -1, 1), (1, -1, -1, 1)])
('CCDDD', [(-1, -1, 1, -1), (0, -1, 0, -1), (0, -1, 1, 0), (0, 0, 1, -1), (1, -1, 1, -1)])
('CCDDD', [(-1, -1, 1, 1), (0, -1, 0, 1), (0, -1, 1, 0), (0, 0, 1, 1), (1, -1, 1, 1)])
('CCDDD', [(-1, 1, -1, -1), (0, 0, -1, -1), (0, 1, -1, 0), (0, 1, 0, -1), (1, 1, -1, -1)])
('CCDDD', [(-1, 1, -1, 1), (0, 0, -1, 1), (0, 1, -1, 0), (0, 1, 0, 1), (1, 1, -1, 1)])
('CCDDD', [(-1, 1, 1, -1), (0, 0, 1, -1), (0, 1, 0, -1), (0, 1, 1, 0), (1, 1, 1, -1)])
('CCDDD', [(-1, 1, 1, 1), (0, 0, 1, 1), (0, 1, 0, 1), (0, 1, 1, 0), (1, 1, 1, 1)])


Computing the stratifications in degrees 5, 4a, 4b, 3...

...done. Press any key to continue
deg3. Press any key to continue
All the strata and Gamma3-orbits in degree 3
Reps of orbits of strata containing H122, H212, H221
Points implied by G divisors:  

Relabeling group has 6 elements
Complex has 4 cones in 3 orbits

Below are the representatives with orbit sizes
1 ()
2 ('C(1,1,1,1)',)
1 ('E',)

deg 4a. Press any key to continue
All the strata and Gamma4a-orbits in degree 4a
Reps of orbits of strata containing H111, H222
Points implied by G divisors: H211, H121, H112, H122, H212, H221 

Relabeling group has 12 elements
Complex has 26 cones in 7 orbits

Below are the representatives with orbit sizes
1 ()
6 ('D(0,1,0,-1)',)
3 ('G--*',)
1 ('E',)
6 ('D(0,1,-1,0)', 'D(0,1,0,-1)')
6 ('D(0,1,0,-1)', 'G-*-')
3 ('E', 'G--*')

deg4b. Press any key to continue
All the strata and Gamma4b-orbits in degree 4b
Reps of orbits of strata containing H111, H122
Points implied by G divisors: H112, H121, H211, H212, H221, H222 

Relabeling group has 4 elements
Complex has 37 cones in 13 orbits

Below are the representatives with orbit sizes
1 ()
4 ('C(1,-1,1,-1)',)
2 ('B(1,-1,0,0)',)
2 ('D(0,0,1,-1)',)
1 ('G*--',)
1 ('E',)
1 ('F1**',)
4 ('B(1,-1,0,0)', 'C(1,-1,1,-1)')
4 ('C(1,-1,1,-1)', 'D(0,0,1,-1)')
2 ('D(0,0,1,-1)', 'G*--')
1 ('E', 'G*--')
2 ('B(1,-1,0,0)', 'F1**')
1 ('E', 'F1**')

deg 5. Press any key to continue
All the strata and Gamma5-orbits in degree 5
Reps of orbits of strata containing H111
Points implied by G divisors: H211, H121, H112 

Relabeling group has 6 elements
Complex has 318 cones in 59 orbits

Below are the representatives with orbit sizes
1 ()
6 ('C(1,1,-1,-1)',)
6 ('B(1,0,0,-1)',)
6 ('D(0,1,0,-1)',)
3 ('G--*',)
3 ('H221',)
1 ('H222',)
1 ('E',)
3 ('F1**',)
6 ('B(1,0,0,-1)', 'C(1,1,-1,-1)')
6 ('B(1,0,-1,0)', 'B(1,0,0,-1)')
6 ('B(1,0,0,-1)', 'C(1,-1,1,-1)')
6 ('C(1,1,-1,-1)', 'D(0,1,0,-1)')
6 ('B(1,0,0,-1)', 'D(0,1,0,-1)')
6 ('B(1,0,0,-1)', 'D(0,0,1,-1)')
6 ('C(1,1,-1,-1)', 'D(0,1,-1,0)')
6 ('D(0,1,-1,0)', 'D(0,1,0,-1)')
6 ('B(1,0,0,-1)', 'G*--')
6 ('B(1,0,0,-1)', 'G-*-')
6 ('D(0,1,0,-1)', 'G-*-')
6 ('C(1,1,-1,-1)', 'H221')
6 ('B(1,0,0,-1)', 'H221')
6 ('C(1,1,-1,-1)', 'H212')
6 ('D(0,1,0,-1)', 'H212')
6 ('D(0,1,0,-1)', 'H222')
3 ('H212', 'H221')
3 ('E', 'G--*')
3 ('E', 'H221')
1 ('E', 'H222')
3 ('F1**', 'G-*-')
3 ('F1**', 'G--*')
3 ('F1**', 'H122')
6 ('B(1,0,0,-1)', 'F**1')
3 ('E', 'F1**')
2 ('B(1,-1,0,0)', 'B(1,0,-1,0)', 'B(1,0,0,-1)')
6 ('B(1,0,-1,0)', 'B(1,0,0,-1)', 'C(1,1,-1,-1)')
6 ('B(1,0,0,-1)', 'C(1,1,-1,-1)', 'D(0,1,0,-1)')
6 ('B(1,0,0,-1)', 'C(1,-1,1,-1)', 'D(0,0,1,-1)')
6 ('C(1,1,-1,-1)', 'D(0,1,-1,0)', 'D(0,1,0,-1)')
6 ('B(1,0,0,-1)', 'D(0,0,1,-1)', 'D(0,1,0,-1)')
6 ('B(1,0,-1,0)', 'B(1,0,0,-1)', 'G*--')
6 ('B(1,0,0,-1)', 'D(0,1,0,-1)', 'G-*-')
6 ('B(1,0,0,-1)', 'D(0,0,1,-1)', 'G*--')
6 ('B(1,0,0,-1)', 'C(1,-1,1,-1)', 'H221')
6 ('B(1,0,0,-1)', 'C(1,1,-1,-1)', 'H221')
6 ('C(1,1,-1,-1)', 'D(0,1,0,-1)', 'H212')
6 ('C(1,1,-1,-1)', 'D(0,1,-1,0)', 'H221')
6 ('D(0,1,-1,0)', 'D(0,1,0,-1)', 'H222')
3 ('G--*', 'H221', 'H222')
6 ('C(1,1,-1,-1)', 'H212', 'H221')
3 ('E', 'H212', 'H221')
6 ('B(1,0,0,-1)', 'F**1', 'G*--')
6 ('B(1,0,0,-1)', 'F**1', 'G-*-')
6 ('B(1,0,0,-1)', 'F**1', 'H221')
3 ('E', 'F1**', 'G-*-')
3 ('E', 'F1**', 'G--*')
3 ('E', 'F1**', 'H122')
6 ('D(0,1,0,-1)', 'G-*-', 'H212', 'H222')
3 ('E', 'G--*', 'H221', 'H222')

Next, we compute the intertia subgroups of Gamma_d. Press any key to continue

Inertia subgroup of Gamma3
[1 0 0 0]
[0 1 0 0]
[0 0 1 0]
[0 0 0 1] 

[1 0 0 0]
[0 0 1 0]
[0 0 0 1]
[0 1 0 0] 

[1 0 0 0]
[0 0 0 1]
[0 1 0 0]
[0 0 1 0] 

Press a key to continue

Inertia subgroup of Gamma4a
[1 0 0 0]
[0 1 0 0]
[0 0 1 0]
[0 0 0 1] 

[-1  0  0  0]
[ 0  1  0  0]
[ 0  0  1  0]
[ 0  0  0  1] 

Press a key to continue

Inertia subgroup of Gamma4b
[1 0 0 0]
[0 1 0 0]
[0 0 1 0]
[0 0 0 1] 

Press a key to continue

Inertia subgroup of Gamma5
[1 0 0 0]
[0 1 0 0]
[0 0 1 0]
[0 0 0 1] 

Press a key to continue

Next, we compute the groups of permutations of the branch curves preserving the partion into three set
There is 1 normal subgroup of order 16 in graph4a.automorphism_group()

Some objects you can examine:
    Relabeling roups Gamma_3, Gamma_4a, wGamma_4a, Gamma_5
    The fans F6, F5, F4a, F4b, F3.
    The entire complexes of strata complex5, complex4a, complex4b, complex3.
    The generic automorphism group Afull of a degree 4 del Pezzo and its intersection A4a with wGamma_4a
    
sage: 

